The Manifestly Gauge Invariant Exact Renormalisation Group

We construct a manifestly gauge invariant Exact Renormalisation Group (ERG) whose form is suitable for computation in SU(N) Yang-Mills theory, beyond one-loop. An effective cutoff is implemented by embedding the physical SU(N) theory in a spontaneously broken SU(N|N) Yang-Mills theory. To facilitate computations within this scheme, which proceed at every step without fixing the gauge, we develop a set of diagrammatic techniques. As an initial test of the formalism, the one-loop SU(N) Yang-Mills beta-function, beta_1, is computed, and the standard, universal answer is reproduced. It is recognised that the computational technique can be greatly simplified. Using these simplifications, a partial proof is given that, to all orders in perturbation theory, the explicit dependence of perturbative $\beta$-function coefficients, beta_n, on certain non-universal elements of the manifestly gauge invariant ERG cancels out. This partial proof yields an extremely compact, diagrammatic form for the surviving contributions to arbitrary beta_n, up to a set of terms which are yet to be dealt with. The validity of the compact expression is reliant on an unproven assertion at the third loop order and above. Starting from the compact expression for beta_n, we specialise to beta_2 and explicitly construct the set of terms yet to be dealt with. From the resulting diagrammatic expression for beta_2, we extract a numerical coefficient which, in the limit that the coupling of one of the unphysical regulator fields is tuned to zero, yields the standard, universal answer. Thus, we have performed the very first two-loop, continuum calculation in Yang-Mills theory, without fixing the gauge.

==> pstex/Beta-n+L1-a1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Beta-n+L1-a1.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(366,564)(613,-122)
\put(671, 40){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{n_-}$}%
}}}
\end{picture}


==> pstex/Beta-n+L2-a0-EE.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Beta-n+L2-a0-EE.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(259,367)(441,-27)
\put(510, 40){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Beta-n+L2-a1-a1-a1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Beta-n+L2-a1-a1-a1.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(466,726)(555,-232)
\put(629,-33){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{n-2}$}%
}}}
\end{picture}


==> pstex/Beta-n+L2-a1-r.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Beta-n+L2-a1-r.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(388,574)(321,576)
\put(369,748){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{r-1}$}%
}}}
\end{picture}


==> pstex/Beta-n+L2-r-loop.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Beta-n+L2-r-loop.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(320,570)(954,168)
\put(1045,285){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${r}^R$}%
}}}
\end{picture}


==> pstex/Beta1-1.2c.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Beta1-1.2c.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(512,510)(321,-1092)
\put(537,-898){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}0}%
}}}
\end{picture}


==> pstex/Beta1-2.24.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Beta1-2.24.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(288,1141)(594,-872)
\put(682,-569){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}0}%
}}}
\end{picture}


==> pstex/Beta1-GR-G.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Beta1-GR-G.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(332,1073)(443,-218)
\put(524, 83){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}0}%
}}}
\end{picture}


==> pstex/GR-II-V01-R-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GR-II-V01-R-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,1073)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/GR-II-V01-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GR-II-V01-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,787)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/GR-II-n_J+r-R-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GR-II-n_J+r-R-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(437,649)(140,-290)
\put(192,-115){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/GR-II-n_J+r-R-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GR-II-n_J+r-R-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,960)(145,-289)
\put(197,-114){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/GV-V01-R-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-V01-R-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,787)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/GV-V01-R-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-V01-R-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,1045)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/GV-V01-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-V01-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,526)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/GV-V01-hat-R-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-V01-hat-R-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,787)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/GV-V01-hat-R-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-V01-hat-R-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,1045)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/GV-n_J+r-1-R-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J+r-1-R-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(566,848)(840,-358)
\put(915,-66){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}^R_{J+r-1}$}%
}}}
\end{picture}


==> pstex/GV-n_J+r-1-R-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J+r-1-R-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(566,1089)(74,-11)
\put(149,281){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}^R_{J+r-1}$}%
}}}
\end{picture}


==> pstex/GV-n_J+r-1-S-R-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J+r-1-S-R-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(566,848)(840,-358)
\put(915,-66){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}^R_{J+r-1}$}%
}}}
\end{picture}


==> pstex/GV-n_J+r-1-S-R-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J+r-1-S-R-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(566,1089)(74,-11)
\put(149,281){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}^R_{J+r-1}$}%
}}}
\end{picture}


==> pstex/GV-n_J-GR-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J-GR-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(370,536)(178,207)
\put(256,321){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}_J^R$}%
}}}
\end{picture}


==> pstex/GV-n_J-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(370,536)(178,207)
\put(283,350){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J$}%
}}}
\end{picture}


==> pstex/GV-n_J-R-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J-R-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(398,878)(175,200)
\put(253,314){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}_J^R$}%
}}}
\end{picture}


==> pstex/GV-n_J-S-R-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J-S-R-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(370,536)(178,207)
\put(248,340){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/GV-n_J-S-R-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J-S-R-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(398,878)(175,200)
\put(253,314){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/GV-n_J-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GV-n_J-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(395,871)(178,207)
\put(265,349){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J$}%
}}}
\end{picture}


==> pstex/Sigma-n-DW.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma-n-DW.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(306,444)(400,702)
\put(491,798){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n$}%
}}}
\end{picture}


==> pstex/Sigma_0-2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_0-2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(304,447)(402,702)
\put(446,832){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_0^2$}%
}}}
\end{picture}


==> pstex/Sigma_n-J-DW.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n-J-DW.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,482)(1097,330)
\put(1167,461){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J$}%
}}}
\end{picture}


==> pstex/Sigma_n-J-M.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n-J-M.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,590)(837,338)
\put(907,469){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J$}%
}}}
\end{picture}


==> pstex/Sigma_n-J-S.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n-J-S.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,481)(846,671)
\put(916,802){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J$}%
}}}
\end{picture}


==> pstex/Sigma_n-M.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n-M.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(306,559)(400,702)
\put(491,795){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n$}%
}}}
\end{picture}


==> pstex/Sigma_n-S.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n-S.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(306,444)(400,702)
\put(483,798){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}$}%
}}}
\end{picture}


==> pstex/Sigma_n.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(304,447)(402,702)
\put(446,832){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{n}$}%
}}}
\end{picture}


==> pstex/Sigma_n_-DW.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n_-DW.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(306,444)(400,702)
\put(440,805){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_-$}%
}}}
\end{picture}


==> pstex/Sigma_n_-S.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n_-S.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(306,444)(400,702)
\put(440,805){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_-$}%
}}}
\end{picture}


==> pstex/Sigma_n_J+r+1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n_J+r+1.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(606,899)(112,316)
\put(151,567){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{n_{J+r+1}}$}%
}}}
\end{picture}


==> pstex/Sigma_n_J-R-DW.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n_J-R-DW.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,482)(1097,330)
\put(1139,454){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Sigma_n_J.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n_J.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(388,568)(780,251)
\put(836,407){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{n_J}$}%
}}}
\end{picture}


==> pstex/Sigma_n_r.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_n_r.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(316,467)(396,696)
\put(439,824){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{n_r}$}%
}}}
\end{picture}


==> pstex/Sigma_r-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_r-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(316,467)(396,696)
\put(439,824){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_r^R$}%
}}}
\end{picture}


==> pstex/Sigma_r.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_r.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(304,447)(402,702)
\put(446,832){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{r}$}%
}}}
\end{picture}


==> pstex/Sigma_r_-.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Sigma_r_-.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(322,476)(385,674)
\put(425,812){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma_{r_-}$}%
}}}
\end{picture}


==> pstex/Struc-4GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-4GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(267,269)(1065,-294)
\end{picture}


==> pstex/Struc-AR3-B-X2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-AR3-B-X2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(570,557)(934,4)
\end{picture}


==> pstex/Struc-AR3-B-X3.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-AR3-B-X3.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(382,663)(1122,-133)
\end{picture}


==> pstex/Struc-DEPBB-PB-TLTP-EP-LL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-DEPBB-PB-TLTP-EP-LL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(314,1181)(623,-653)
\put(698,-156){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-DEPBB-PB-TLTP-EP-RL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-DEPBB-PB-TLTP-EP-RL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,1173)(623,-645)
\put(698,-156){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-DEPBB-PF-TLTP-EP-LL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-DEPBB-PF-TLTP-EP-LL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(324,1181)(569,-653)
\put(698,-156){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-DEPBB-PF-TLTP-EP-RL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-DEPBB-PF-TLTP-EP-RL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(384,1173)(569,-645)
\put(698,-156){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-DGR-DEP-L-PB-Alg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-DGR-DEP-L-PB-Alg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(523,909)(144,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-DGR-DEP-L-PF-Alg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-DGR-DEP-L-PF-Alg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(456,964)(-42,12)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-DGR-DEP-PF-n_J-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-DGR-DEP-PF-n_J-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(420,1020)(73,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-DGR-RW-PF-n_J-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-DGR-RW-PF-n_J-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(420,1020)(73,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-EP-LXR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EP-LXR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(450,628)(-64,180)
\put( 27,282){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EP-RXR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EP-RXR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(396,773)(-64,68)
\put( 27,282){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EPBB-L-PBX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EPBB-L-PBX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(597,963)(144,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EPBB-L-PFX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EPBB-L-PFX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(472,1005)(-42,12)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EPBB-R-PBX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EPBB-R-PBX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,981)(144,61)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EPBB-R-PFX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EPBB-R-PFX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(456,937)(-42,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EPGRx2-LXR-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EPGRx2-LXR-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(486,763)(645,125)
\put(819,216){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EPGRx2-LXR-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EPGRx2-LXR-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(437,776)(655,125)
\put(819,216){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EPGRx2-RXR-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EPGRx2-RXR-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(506,759)(583,125)
\put(819,216){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-EPGRx2-RXR-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-EPGRx2-RXR-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(513,804)(526,125)
\put(819,216){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-GR-4GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-4GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(541,568)(246,-182)
\end{picture}


==> pstex/Struc-GR-GR-4GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-GR-4GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(578,574)(209,-188)
\end{picture}


==> pstex/Struc-GR-LL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-LL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(163,277)(301,469)
\end{picture}


==> pstex/Struc-GR-LLL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-LLL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(189,307)(286,49)
\end{picture}


==> pstex/Struc-GR-RW-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-RW-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(238,686)(604,562)
\end{picture}


==> pstex/Struc-GR-RW-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-RW-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(265,686)(1064,597)
\end{picture}


==> pstex/Struc-GR-RW-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-RW-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(238,686)(150,562)
\end{picture}


==> pstex/Struc-GR-RW-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-RW-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(263,686)(1554,597)
\end{picture}


==> pstex/Struc-GR-ring-Join.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-ring-Join.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(461,462)(48,-99)
\end{picture}


==> pstex/Struc-GR-ring-SingleLdL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-ring-SingleLdL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(365,319)(48,44)
\put(413,143){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\bullet$}%
}}}
\end{picture}


==> pstex/Struc-GRx2-b.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GRx2-b.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(286,324)(-69,568)
\end{picture}


==> pstex/Struc-GRx2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GRx2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(289,221)(-69,671)
\end{picture}


==> pstex/Struc-II-N1-WBB-PB-PB-TLTP-Alg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-N1-WBB-PB-PB-TLTP-Alg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(468,977)(73,9)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-II-N1-WBB-PB-PF-TLTP-Alg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-N1-WBB-PB-PF-TLTP-Alg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(630,882)(-216,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-II-N1-WBB-PF-PB-TLTP-Alg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-N1-WBB-PF-PB-TLTP-Alg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(425,907)(144,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-II-N1-WBB-PF-PF-TLTP-Alg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-N1-WBB-PF-PF-TLTP-Alg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(456,957)(-42,12)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-II-TLTP-WBS-WBB-E-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-TLTP-WBS-WBB-E-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(475,1114)(393,-125)
\put(694,205){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-II-TLTP-WBS-WBB-E.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-TLTP-WBS-WBB-E.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(301,1149)(598,-125)
\put(694,205){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-II-TLTP-WBS-WGR-E.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-TLTP-WBS-WGR-E.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(504,1274)(150,-87)
\put(246,243){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-N1-PB-WBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-N1-PB-WBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(506,1013)(-103,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-N1-PF-WBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-N1-PF-WBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(331,1023)(73,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-N1-WGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-N1-WGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(381,1057)(73,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-N1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-N1.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(363,580)(1081,330)
\put(1139,454){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-N2-PB-PB-WBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-N2-PB-PB-WBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(611,1071)(-208,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-N2-PB-PF-WBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-N2-PB-PF-WBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(367,1120)(73,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-N2-PF-PB-WBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-N2-PF-PB-WBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(354,1124)(49,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-N2-PF-PF-WBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-N2-PF-PF-WBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(418,1067)(73,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-II-n_J-R-WGR-N1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-II-n_J-R-WGR-N1.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(354,863)(49,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-III-WBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-III-WBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(297,865)(79,367)
\put(189,695){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-L-PB-TLTP-EP-LL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-L-PB-TLTP-EP-LL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(311,881)(286,-135)
\put(376,175){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LLXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LLXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(384,575)(110,199)
\put(193,597){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LR-GR-DW-LPBX-TLTP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LR-GR-DW-LPBX-TLTP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(638,958)(144,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LR-GR-DW-LPFX-TLTP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LR-GR-DW-LPFX-TLTP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(513,1006)(-42,12)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LR-GR-DW-RPBX-TLTP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LR-GR-DW-RPBX-TLTP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,979)(144,61)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LR-GR-DW-RPFX-TLTP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LR-GR-DW-RPFX-TLTP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(519,932)(-105,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(384,474)(110,300)
\put(193,597){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXLL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXLL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(419,575)(110,199)
\put(193,597){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXR-DEP-PB-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXR-DEP-PB-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(620,986)(413,-219)
\put(496,  6){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXR-DEP-PF-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXR-DEP-PF-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(435,843)(-84,-94)
\put(164, -3){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXR-DW-PB-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXR-DW-PB-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(620,986)(413,-219)
\put(496,  6){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXR-DW-PF-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXR-DW-PF-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(388,843)(-37,-94)
\put(164, -3){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXR-GR-DW-PB-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXR-GR-DW-PB-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(620,986)(413,-219)
\put(496,  6){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXR-GR-DW-PF-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXR-GR-DW-PF-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(381,843)(-30,-94)
\put(164, -3){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LdL-GR-ring.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LdL-GR-ring.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(413,319)(-137,636)
\put(-137,764){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\bullet$}%
}}}
\end{picture}


==> pstex/Struc-LdL-L-E.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LdL-L-E.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(187,308)(569,-488)
\end{picture}


==> pstex/Struc-PB-TLTP-EP-LL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-PB-TLTP-EP-LL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(311,770)(286,-24)
\put(376,175){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-PB-TLTP-EP-LLL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-PB-TLTP-EP-LLL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(317,817)(280,-24)
\put(376,175){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-R-DEP-PF-PB-TLTP-Alg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-R-DEP-PF-PB-TLTP-Alg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(523,909)(144,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-R-DEP-PF-PF-TLTP-Alg.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-R-DEP-PF-PF-TLTP-Alg.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(456,964)(-42,12)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-R-RW-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-R-RW-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(327,761)(31,-146)
\end{picture}


==> pstex/Struc-R-RW-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-R-RW-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(289,679)(69,-64)
\end{picture}


==> pstex/Struc-R-RW-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-R-RW-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(237,531)(121,84)
\end{picture}


==> pstex/Struc-R-W-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-R-W-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(327,761)(31,-146)
\end{picture}


==> pstex/Struc-R-W-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-R-W-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(289,679)(69,-64)
\end{picture}


==> pstex/Struc-RR-GR-DW-LPBX-TLTP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RR-GR-DW-LPBX-TLTP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(575,997)(144,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RR-GR-DW-LPFX-TLTP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RR-GR-DW-LPFX-TLTP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(456,1045)(-42,12)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RR-GR-DW-RPBX-TLTP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RR-GR-DW-RPBX-TLTP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,1020)(144,61)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RR-GR-DW-RPFX-TLTP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RR-GR-DW-RPFX-TLTP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(519,971)(-105,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RW-GR-LLLX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-LLLX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(257,428)(518,221)
\end{picture}


==> pstex/Struc-RW-GR-LLRX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-LLRX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(353,348)(670,418)
\end{picture}


==> pstex/Struc-RW-GR-LLXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-LLXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(345,444)(566,244)
\end{picture}


==> pstex/Struc-RW-GR-LLXR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-LLXR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(235,516)(835,192)
\end{picture}


==> pstex/Struc-RW-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(258,686)(604,562)
\end{picture}


==> pstex/Struc-RW-GR-LRLX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-LRLX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(240,487)(860,221)
\end{picture}


==> pstex/Struc-RW-GR-LRXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-LRXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(272,528)(828,221)
\end{picture}


==> pstex/Struc-RW-GR-RLLX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-RLLX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(269,428)(796,346)
\end{picture}


==> pstex/Struc-RW-GR-RLXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-RLXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(298,437)(796,337)
\end{picture}


==> pstex/Struc-RW-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(231,686)(1522,597)
\end{picture}


==> pstex/Struc-RW-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(230,686)(158,562)
\end{picture}


==> pstex/Struc-RW-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RW-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(231,686)(1522,597)
\end{picture}


==> pstex/Struc-RXR-DEP-PB-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RXR-DEP-PB-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(608,981)(662,-220)
\put(745,  8){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RXR-DEP-PF-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RXR-DEP-PF-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(440,849)(-89,-94)
\put(164, -3){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RXR-DW-PB-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RXR-DW-PB-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(608,981)(662,-220)
\put(745,  8){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RXR-DW-PF-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RXR-DW-PF-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(394,849)(-43,-94)
\put(164, -3){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RXR-GR-DW-PB-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RXR-GR-DW-PB-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(608,981)(662,-220)
\put(745,  8){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-RXR-GR-DW-PF-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-RXR-GR-DW-PF-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(394,849)(-43,-94)
\put(164, -3){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-E-RW-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-E-RW-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(357,1006)(442,235)
\put(512,564){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-E-RW-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-E-RW-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(295,1047)(442,235)
\put(512,564){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-E-RW-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-E-RW-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(361,1013)(442,235)
\put(512,564){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-E-RW-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-E-RW-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(298,1060)(442,235)
\put(512,564){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-E-W-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-E-W-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(270,969)(442,235)
\put(512,564){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-RWBB-Trap-E.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-RWBB-Trap-E.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(317,883)(270,-38)
\put(317,293){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-RWBB-Trap.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-RWBB-Trap.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(317,650)(270,195)
\put(317,293){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-WBB-R-E.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-WBB-R-E.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(314,1008)(623,-480)
\put(698,-156){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-WBB-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-WBB-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(314,652)(623,-245)
\put(670,-147){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-WBS-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-WBS-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(454,530)(439,-352)
\put(693,-149){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-WGR-T-E.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-WGR-T-E.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(270,969)(442,235)
\put(512,564){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-WineBiteBase.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-WineBiteBase.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(314,652)(623,-245)
\put(696,-149){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-TLTP-WineBiteSocket.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-TLTP-WineBiteSocket.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(484,500)(409,-330)
\put(693,-149){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-V-S-W-4GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V-S-W-4GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(383,880)(267,-348)
\put(317,-231){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^R$}%
}}}
\end{picture}


==> pstex/Struc-V-S-W-GR-4GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V-S-W-GR-4GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(385,940)(267,-348)
\put(317,-231){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^R$}%
}}}
\end{picture}


==> pstex/Struc-V01-R-DEPBB-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-R-DEPBB-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,1117)(105,-108)
\put(164,116){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-R-EP-LdL-WBT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-R-EP-LdL-WBT.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,990)(130,16)
\put(189,240){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-R-RW-WBT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-R-RW-WBT.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,990)(130,16)
\put(189,240){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-R-W-WBT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-R-W-WBT.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,990)(130,16)
\put(189,240){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-R-WBS-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-R-WBS-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(699,729)(-18,186)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-R-WGR-Out-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-R-WGR-Out-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,1068)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-S-R-WBS-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-S-R-WBS-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(698,703)(-17,186)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-S-R-WBS.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-S-R-WBS.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(661,727)(20,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-S-R-WGR-Out-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-S-R-WGR-Out-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,1068)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-S-R-WGR-Out.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-S-R-WGR-Out.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,1029)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-V01-S-R-WGR-Top.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-V01-S-R-WGR-Top.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(528,992)(153,188)
\put(212,412){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{V}^{0,1;R}$}%
}}}
\end{picture}


==> pstex/Struc-W-GR-LLLX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-GR-LLLX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(257,428)(518,221)
\end{picture}


==> pstex/Struc-W-GR-LLRX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-GR-LLRX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(353,348)(670,418)
\end{picture}


==> pstex/Struc-W-GR-LLXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-GR-LLXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(345,444)(566,244)
\end{picture}


==> pstex/Struc-W-GR-LLXR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-GR-LLXR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(235,516)(835,192)
\end{picture}


==> pstex/Struc-W-GR-LRLX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-GR-LRLX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(240,487)(860,221)
\end{picture}


==> pstex/Struc-W-GR-LRXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-GR-LRXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(272,528)(828,221)
\end{picture}


==> pstex/Struc-W-GR-RLLX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-GR-RLLX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(269,428)(796,346)
\end{picture}


==> pstex/Struc-W-GR-RLXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-GR-RLXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(298,437)(796,337)
\end{picture}


==> pstex/Struc-W-LXR-detach.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-LXR-detach.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(383,610)(-91,197)
\put( -1,299){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-LXR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-LXR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(449,628)(-63,180)
\put( 27,282){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-PB-TLTP-EP-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-PB-TLTP-EP-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(416,666)(836,254)
\put(919,391){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-PB-TLTP-EP-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-PB-TLTP-EP-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(393,723)(836,205)
\put(919,391){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-PF-TLTP-EP-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-PF-TLTP-EP-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(409,815)(807,105)
\put(919,391){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-PF-TLTP-EP-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-PF-TLTP-EP-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(409,823)(807,105)
\put(919,391){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RLL-TLTP-EP-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RLL-TLTP-EP-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(461,553)(418,250)
\put(501,365){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RLL-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RLL-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(447,529)(418,274)
\put(501,365){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RLR-TLTP-EP-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RLR-TLTP-EP-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(391,741)(386,113)
\put(590,278){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RLR-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RLR-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(484,651)(293,23)
\put(590,278){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RRL-TLTP-EP-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RRL-TLTP-EP-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(401,796)(418,187)
\put(501,365){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RRL-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RRL-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(459,528)(418,274)
\put(501,365){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RRR-TLTP-EP-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RRR-TLTP-EP-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(433,698)(344,156)
\put(590,278){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RRR-TLTP-EP.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RRR-TLTP-EP.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(475,651)(302,23)
\put(590,278){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RXR-detach.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RXR-detach.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(383,637)(-82,203)
\put(  8,305){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-W-RXR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-W-RXR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(395,773)(-63,68)
\put( 27,282){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WBB-L-PBX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WBB-L-PBX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(597,836)(144,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WBB-L-PFX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WBB-L-PFX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(472,878)(-42,12)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WBB-R-PBX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WBB-R-PBX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,854)(144,61)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WBB-R-PFX.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WBB-R-PFX.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(456,810)(-42,82)
\put(214,178){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WBT-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WBT-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(299,740)(172,-18)
\end{picture}


==> pstex/Struc-WBT-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WBT-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(241,799)(172,-14)
\end{picture}


==> pstex/Struc-WBT-PB-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WBT-PB-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(401,744)(70,-22)
\end{picture}


==> pstex/Struc-WBT-PB-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WBT-PB-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(347,803)(66,-18)
\end{picture}


==> pstex/Struc-WGR-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(298,754)(501,545)
\end{picture}


==> pstex/Struc-WGR-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(296,810)(501,545)
\end{picture}


==> pstex/Struc-WGR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(300,703)(501,545)
\end{picture}


==> pstex/Struc-WGR-N1-Bottom-PB-GR-Trap.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Bottom-PB-GR-Trap.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(331,721)(79,354)
\end{picture}


==> pstex/Struc-WGR-N1-Bottom-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Bottom-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(331,721)(79,354)
\end{picture}


==> pstex/Struc-WGR-N1-Bottom-PF-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Bottom-PF-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(391,715)(239,481)
\end{picture}


==> pstex/Struc-WGR-N1-Bottom-PF-GR-Trap.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Bottom-PF-GR-Trap.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(369,787)(466,412)
\end{picture}


==> pstex/Struc-WGR-N1-Top-PB-LHGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Top-PB-LHGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(231,686)(1522,597)
\end{picture}


==> pstex/Struc-WGR-N1-Top-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Top-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(231,686)(1522,597)
\end{picture}


==> pstex/Struc-WGR-N1-Top-PF-RHGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Top-PF-RHGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(238,686)(150,562)
\end{picture}


==> pstex/Struc-WGR-N1-Top-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Top-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(230,686)(158,562)
\end{picture}


==> pstex/Struc-WGR-N2-B-PB-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-B-PB-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(346,992)(30,164)
\end{picture}


==> pstex/Struc-WGR-N2-B-PB-PB2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-B-PB-PB2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(389,775)(-13,348)
\end{picture}


==> pstex/Struc-WGR-N2-B-PB-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-B-PB-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(400,809)(466,390)
\end{picture}


==> pstex/Struc-WGR-N2-B-PB-PF2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-B-PB-PF2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(347,721)(466,400)
\end{picture}


==> pstex/Struc-WGR-N2-B-PF-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-B-PF-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(352,992)(30,164)
\end{picture}


==> pstex/Struc-WGR-N2-B-PF-PB2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-B-PF-PB2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(345,836)(34,347)
\end{picture}


==> pstex/Struc-WGR-N2-B-PF-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-B-PF-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(437,814)(466,385)
\end{picture}


==> pstex/Struc-WGR-N2-B-PF-PF2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-B-PF-PF2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(424,721)(466,478)
\end{picture}


==> pstex/Struc-WGR-N2-PB-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-PB-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(399,828)(466,397)
\end{picture}


==> pstex/Struc-WGR-N2-PB-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-PB-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(409,829)(466,397)
\end{picture}


==> pstex/Struc-WGR-N2-PB-trap.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-PB-trap.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(372,808)(466,406)
\end{picture}


==> pstex/Struc-WGR-N2-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(379,808)(466,406)
\end{picture}


==> pstex/Struc-WGR-N2-PF-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-PF-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(388,821)(466,397)
\end{picture}


==> pstex/Struc-WGR-N2-PF-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-PF-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(392,826)(466,397)
\end{picture}


==> pstex/Struc-WGR-N2-PF-trap.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-PF-trap.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(379,809)(466,405)
\end{picture}


==> pstex/Struc-WGR-N2-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(379,809)(466,405)
\end{picture}


==> pstex/Struc-WGR-N2-T-PB-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-T-PB-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(340,742)(466,457)
\end{picture}


==> pstex/Struc-WGR-N2-T-PB-PB2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-T-PB-PB2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(338,716)(466,457)
\end{picture}


==> pstex/Struc-WGR-N2-T-PB-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-T-PB-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(390,744)(-49,454)
\end{picture}


==> pstex/Struc-WGR-N2-T-PB-PF2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-T-PB-PF2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(347,746)(-6,457)
\end{picture}


==> pstex/Struc-WGR-N2-T-PF-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-T-PF-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(400,743)(466,453)
\end{picture}


==> pstex/Struc-WGR-N2-T-PF-PB2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-T-PF-PB2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(323,693)(466,473)
\end{picture}


==> pstex/Struc-WGR-N2-T-PF-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-T-PF-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(381,741)(728,457)
\end{picture}


==> pstex/Struc-WGR-N2-T-PF-PF2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N2-T-PF-PF2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(328,737)(781,453)
\end{picture}


==> pstex/Struc-WGR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(296,746)(501,545)
\end{picture}


==> pstex/Struc-WGRx2-Active-Alg-A.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Active-Alg-A.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(482,1085)(471,-222)
\put(766, 17){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WGRx2-Active-Alg-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Active-Alg-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(607,948)(312,-85)
\put(496,  6){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WGRx2-B-N2-Alg-A.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-B-N2-Alg-A.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(437,665)(655,125)
\put(819,216){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WGRx2-B-N2-Alg-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-B-N2-Alg-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(486,651)(645,125)
\put(819,216){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WGRx2-B-N2-Alg-C.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-B-N2-Alg-C.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(513,682)(526,125)
\put(819,216){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WGRx2-B-N2-Alg-D.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-B-N2-Alg-D.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(506,636)(583,125)
\put(819,216){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WGRx2-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(739,297)(2131,-732)
\end{picture}


==> pstex/Struc-WGRx2-Bottom-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Bottom-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(314,691)(501,545)
\end{picture}


==> pstex/Struc-WGRx2-N1-T-B-PB-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-N1-T-B-PB-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(281,630)(77,-15)
\end{picture}


==> pstex/Struc-WGRx2-N1-T-B-PF-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-N1-T-B-PF-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(326,677)(32,-62)
\end{picture}


==> pstex/Struc-WGRx2-N1-T-T-PB-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-N1-T-T-PB-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(338,725)(66,-18)
\end{picture}


==> pstex/Struc-WGRx2-N1-T-T-PB-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-N1-T-T-PB-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(280,723)(172,-108)
\end{picture}


==> pstex/Struc-WGRx2-N1-T-T-PB-PF2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-N1-T-T-PB-PF2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(397,677)(70,-20)
\end{picture}


==> pstex/Struc-WGRx2-N1-T-T-PF-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-N1-T-T-PF-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(236,726)(172,-18)
\end{picture}


==> pstex/Struc-WGRx2-N1-T-T-PF-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-N1-T-T-PF-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(204,721)(172,-106)
\end{picture}


==> pstex/Struc-WGRx2-N1-T-T-PF-PF2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-N1-T-T-PF-PF2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(295,678)(172,-18)
\end{picture}


==> pstex/Struc-WGRx2-Out-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Out-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(305,794)(177,406)
\end{picture}


==> pstex/Struc-WGRx2-Top-Bottom.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Top-Bottom.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(237,531)(121,84)
\end{picture}


==> pstex/Struc-WGRx2-Top-Top.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Top-Top.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(197,549)(227,66)
\end{picture}


==> pstex/Struc-WGRx2-Trap-Alg-A.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Trap-Alg-A.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(428,643)(441,414)
\put(682,505){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WGRx2-Trap-Alg-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Trap-Alg-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(520,641)(349,414)
\put(682,505){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-WGRx2-Trap-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Trap-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(801,414)(84,-46)
\end{picture}


==> pstex/Struc-WGRx2-Trap-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Trap-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(415,808)(67,391)
\end{picture}


==> pstex/Struc-WGRx2-WBS-Top-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-WBS-Top-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(290,723)(198,413)
\end{picture}


==> pstex/Struc-WGRx2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(298,739)(2577,-454)
\end{picture}


==> pstex/Struc-n-R-RW.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n-R-RW.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(322,533)(208,206)
\put(317,316){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n^R$}%
}}}
\end{picture}


==> pstex/Struc-n-S-W.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n-S-W.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(259,367)(186,334)
\put(272,382){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}$}%
}}}
\end{picture}


==> pstex/Struc-n_-S-W.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_-S-W.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(354,536)(233,8)
\put(328,150){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_-$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-R-DEPBB-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-R-DEPBB-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,1017)(147,-8)
\put(199,167){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-R-EP-LdL-WBT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-R-EP-LdL-WBT.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,893)(183,113)
\put(235,288){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-R-RW-WBT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-R-RW-WBT.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,893)(183,113)
\put(235,288){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-R-RWBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-R-RWBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,947)(87,109)
\put(139,284){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-R-RWBS-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-R-RWBS-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(609,693)(1309,203)
\put(1540,404){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-R-W-WBT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-R-W-WBT.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,893)(183,113)
\put(235,288){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-R-WGR-Out-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-R-WGR-Out-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(435,965)(204,289)
\put(261,464){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-R-WGR-Top.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-R-WGR-Top.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,890)(33,124)
\put( 85,299){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-S-R-WBS-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-S-R-WBS-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(667,631)(549,-266)
\put(838,-91){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-S-R-WBS.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-S-R-WBS.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(623,630)(593,-266)
\put(838,-91){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-S-R-WGR-Out-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-S-R-WGR-Out-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(435,965)(204,289)
\put(261,464){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-S-R-WGR-Out.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-S-R-WGR-Out.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,932)(363,300)
\put(415,475){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J+r-S-R-WGR-Top.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J+r-S-R-WGR-Top.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,890)(33,124)
\put( 85,299){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-DEPBB-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-DEPBB-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(355,946)(187,63)
\put(265,177){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-DEPBB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-DEPBB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(355,864)(187,145)
\put(265,259){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-DWGR-Top.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-DWGR-Top.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,793)(87,221)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-DEP-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-DEP-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(395,878)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-DEP-R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-DEP-R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,833)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-DEP-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-DEP-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(332,923)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-RW-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-RW-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(395,873)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-RW-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-RW-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(333,960)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-RW-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-RW-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(395,878)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-RW-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-RW-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(332,923)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-RW-WBT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-RW-WBT.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,833)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-W-DGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-W-DGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,833)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-W-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-W-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(395,878)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-GR-W-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-GR-W-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(332,923)(226,173)
\put(296,304){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RW-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RW-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(384,829)(237,217)
\put(307,348){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RW-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RW-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,874)(233,259)
\put(303,390){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RW-GRx2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RW-GRx2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(363,492)(1084,330)
\put(1139,454){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RW-WBT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RW-WBT.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,792)(228,214)
\put(298,345){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-PB-Trap-GR-PB-TLTP-EPGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-PB-Trap-GR-PB-TLTP-EPGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(481,746)(229,162)
\put(312,353){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-PB-Trap-GR-PF-TLTP-EPGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-PB-Trap-GR-PF-TLTP-EPGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(462,639)(446,254)
\put(581,345){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-PF-Trap-GR-PB-TLTP-EPGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-PF-Trap-GR-PB-TLTP-EPGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(479,607)(229,262)
\put(312,353){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-PF-Trap-GR-PF-TLTP-EPGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-PF-Trap-GR-PF-TLTP-EPGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(373,615)(446,254)
\put(581,345){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-Trap-GR-N1-PB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-Trap-GR-N1-PB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,906)(272,24)
\put(342,155){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-Trap-GR-N1-PF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-Trap-GR-N1-PF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(406,909)(272,24)
\put(342,155){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-Trap-GR-PB-PB-TLTP-EPGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-Trap-GR-PB-PB-TLTP-EPGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(418,859)(172,83)
\put(255,248){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-Trap-GR-PB-PF-TLTP-EPGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-Trap-GR-PB-PF-TLTP-EPGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(362,786)(355,155)
\put(530,246){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-Trap-GR-PF-PB-TLTP-EPGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-Trap-GR-PF-PB-TLTP-EPGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(506,776)(172,157)
\put(255,248){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-Trap-GR-PF-PF-TLTP-EPGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-Trap-GR-PF-PF-TLTP-EPGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(443,816)(274,117)
\put(530,246){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBB-Trap-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBB-Trap-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(352,795)(135,132)
\put(205,263){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-RWBS-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-RWBS-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(519,592)(1289,-578)
\put(1548,-410){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-WGR-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-WGR-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(385,857)(73,-141)
\put(143,-10){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-WGR-Out-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-WGR-Out-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(386,868)(204,386)
\put(330,517){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-WGR-Top-Dloop.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-WGR-Top-Dloop.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,1069)(87,-55)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-WGR-Top-LdL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-WGR-Top-LdL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,793)(87,221)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-R-WGR-Top.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-R-WGR-Top.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,793)(87,221)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-W-GR-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-W-GR-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(387,830)(87,221)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-W-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-W-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,879)(87,221)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-W-LR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-W-LR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(387,838)(87,221)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-W-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-W-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,879)(87,221)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-WBS-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-WBS-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(514,646)(224,244)
\put(478,551){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-WBS.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-WBS.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(513,558)(225,332)
\put(478,551){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-WGR-Out-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-WGR-Out-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(386,868)(204,386)
\put(330,517){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-WGR-Out.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-WGR-Out.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,833)(412,399)
\put(482,530){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-WGR-Top.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-WGR-Top.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(330,793)(87,221)
\put(157,352){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-WGRx2-Top-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-WGRx2-Top-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(373,963)(91,125)
\put(161,256){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-R-WGRx2-Top-PB-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-R-WGRx2-Top-PB-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(376,954)(91,125)
\put(161,256){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J^R$}%
}}}
\end{picture}


==> pstex/Struc-n_J-S-W.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-n_J-S-W.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(354,536)(167,-63)
\put(266, 64){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{n}_J$}%
}}}
\end{picture}


==> pstex/Struc-r-S-R-W.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-r-S-R-W.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(320,490)(110,176)
\put(201,293){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\hat{r}^R$}%
}}}
\end{picture}


==> pstex/Vertex-SFSF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Vertex-SFSF.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(392,458)(2144,-1034)
\end{picture}


==> pstex/Vertex-SHSH.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Vertex-SHSH.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(392,458)(2144,-1034)
\end{picture}


==> pstex/Vertex-n_J+r-R-Dloop.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Vertex-n_J+r-R-Dloop.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(430,773)(346,218)
\put(398,393){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_{J+r}^R$}%
}}}
\end{picture}


==> pstex/Vertex-n_r-R-Dloop.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Vertex-n_r-R-Dloop.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(304,570)(402,702)
\put(446,832){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${n}^R_r$}%
}}}
\end{picture}


==> pstex/W-BB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/W-BB.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(222,431)(859,-329)
\end{picture}


==> pstex/W-BE.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/W-BE.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(222,431)(661,58)
\end{picture}


==> pstex/W-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/W-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(171,431)(689,58)
\end{picture}


==> pstex/W-socket.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/W-socket.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(220,431)(661,58)
\end{picture}


==> pstex/v-GR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/v-GR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(288,373)(209,272)
\put(301,363){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v$}%
}}}
\end{picture}


==> pstex/v-socket.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/v-socket.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(294,349)(203,207)
\put(301,363){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v$}%
}}}
\end{picture}

